Trusted Hart for Mobile RISC-V Security

The majority of mobile devices today are based on Arm architecture that supports the hosting of trusted applications in Trusted Execution Environment (TEE). RISC-V is a relatively new open-source instruction set architecture that was engineered to fit many uses. In one potential RISC-V usage scenario, mobile devices could be based on RISC-V hardware. We consider the implications of porting the mobile security stack on top of a RISC-V system on a chip, identify the gaps in the open-source Keystone framework for building custom TEEs, and propose a security architecture that, among other things, supports the GlobalPlatform TEE API specification for trusted applications. In addition to Keystone enclaves the architecture includes a Trusted Hart -- a normal core that runs a trusted operating system and is dedicated for security functions, like control of the device's keystore and the management of secure peripherals. The proposed security architecture for RISC-V platform is verified experimentally using the HiFive Unleashed RISC-V development board.

==> figures/descr1.txt <==
lett-v2-1:

1.  An application requiring a sequre service invokes a method, e.g. using the
    TEEC_InvokeCommand() function.

2.  The GlobalPlatform Client API support library uses dispatches the call to
    the driver using a Linux specific method, typically a write() or an ioctl().

3.  The driver stores a request in a buffer designated for the communication
    with the enclave and invokes the Secure Monitor residing in M-mode using
    ECALL instruction.

4.  The Secure Monitor swaps the PMP setup enabling enclave memory access and
    disabling Linux memory, thus effectively switching to the secure enclave.

5.  The Secure Monitor swaps contexts from Linux kernel to enclave runtime and
    drops into the latter with MRET instruction.

6.  From the Enclave Runtime's point of view it was a return from an M-mode
    service request marking the end of the previous transaction and the start of
    the next one. After retrieving the accompanying data it drops into the
    enclave application.

7.  The GlobalPlatform Core API library translates the event into an invokation
    of the TA_InvokeCommandEntryPoint().

8.  The Trusted Application fulfills the request. The response gets passed
    through the same steps backwards.


lett-v2-2:

1.  A Trusted Application requiring a Trusted Hart service invokes a method of an
    internal TEE support library.

2.  The TEE support library deposits the associated data into a queue residing
    in the shared memory block dedicated to the Trusted Hart communication and
    calls the Trusted Hart support driver.

3-4 The driver and the communication agent [TODO: why are they different?]
    invoke the M-mode interprocessor communication service.

5.  The service uses the hardware means to send an interprocessor interrupt
    targeting the Trusted Hart. [TODO: Trusted/Secure Hart uniformity]

6.  An interrupt is received by an M-mode interrupt handler in the Trusted Hart
    and delegated to an S-mode handler.

7.  The seL4 microkernel interrupt handler translates the interrupt into a
    message and dispatches it to the corresponding application.

8.  The application fulfills the request.

